Risk-aware Control for Robots with Non-Gaussian Belief Spaces

This paper addresses the problem of safety-critical control of autonomous robots, considering the ubiquitous uncertainties arising from unmodeled dynamics and noisy sensors. To take into account these uncertainties, probabilistic state estimators are often deployed to obtain a belief over possible states. Namely, Particle Filters (PFs) can handle arbitrary non-Gaussian distributions in the robot's state. In this work, we define the belief state and belief dynamics for continuous-discrete PFs and construct safe sets in the underlying belief space. We design a controller that provably keeps the robot's belief state within this safe set. As a result, we ensure that the risk of the unknown robot's state violating a safety specification, such as avoiding a dangerous area, is bounded. We provide an open-source implementation as a ROS2 package and evaluate the solution in simulations and hardware experiments involving high-dimensional belief spaces.

==> IllustrationPF.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'IllustrationPF.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{355.79487424bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.34849599)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{IllustrationPF.pdf}}%
    \put(-0.00154266,0.27095293){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\scriptstyle p(x)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{IllustrationPF.pdf}}%
    \put(0.06759446,0.20757795){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\scriptstyle x$\end{tabular}}}}%
    \put(0.15351106,0.00775016){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\scriptstyle x=2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{IllustrationPF.pdf}}%
    \put(2.00193681,0.17162011){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{3.06225046\unitlength}\raggedright \end{minipage}}}%
    \put(0.20536952,0.25641154){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\scriptstyle \mathrm{Pr}[x \geq 2]$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{IllustrationPF.pdf}}%
    \put(0.02424268,0.12750901){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\scriptstyle \text{PF}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{IllustrationPF.pdf}}%
    \put(0.38406336,0.02071572){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\scriptstyle h_x=0$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{IllustrationPF.pdf}}%
    \put(0.6134278,0.02072578){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\scriptstyle h_x$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{IllustrationPF.pdf}}%
    \put(0.53485183,0.17232453){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\scriptstyle \text{Empirical}$\end{tabular}}}}%
    \put(0.39486502,0.17079058){\color[rgb]{0.8627451,0.12941176,0.30196078}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\scriptstyle \mathrm{VaR}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{IllustrationPF.pdf}}%
    \put(0.36091616,0.11820862){\color[rgb]{0.8627451,0.12941176,0.30196078}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\scriptstyle \mathrm{CVaR}$\end{tabular}}}}%
    \put(0.40694198,0.21542851){\color[rgb]{0,0.39215686,0.87058824}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\scriptstyle \widehat{\mathrm{CVaR}}$\end{tabular}}}}%
    \put(0.02424268,0.1041536){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\scriptstyle \text{belief}$\end{tabular}}}}%
    \put(0.53485183,0.14894764){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\scriptstyle \text{distribution}$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> Pictures/IllustrationPF2.pdf_tex <==
%% Creator: Inkscape 1.3 (1:1.3+202307231459+0e150ed6c4), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'IllustrationPF2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{595.27559055bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.41428571)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{IllustrationPF2.pdf}}%
    \put(0.09167193,1.26326699){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\scriptstyle p(x)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{IllustrationPF2.pdf}}%
    \put(0.13299503,1.22538791){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\scriptstyle x$\end{tabular}}}}%
    \put(0.18945012,1.10595129){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\scriptstyle x=2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{IllustrationPF2.pdf}}%
    \put(1.28914708,1.20389599){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{1.83030018\unitlength}\raggedright \end{minipage}}}%
    \put(0.21534287,1.25457564){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\scriptstyle \mathrm{Pr}[x \geq 2]$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{IllustrationPF2.pdf}}%
    \put(0.10708377,1.17753088){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\scriptstyle \text{PF}$\end{tabular}}}}%
    \put(0.20159973,1.2827239){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\scriptstyle \text{true posterior}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{IllustrationPF2.pdf}}%
    \put(0.32495107,1.11370077){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\scriptstyle h_x=0$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{IllustrationPF2.pdf}}%
    \put(0.45923838,1.11370679){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\scriptstyle h_x$\end{tabular}}}}%
    \put(0.30291997,1.26234803){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\scriptstyle p(h_x)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{IllustrationPF2.pdf}}%
    \put(0.4122737,1.20431702){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\scriptstyle \text{Empirical}$\end{tabular}}}}%
    \put(0.32335521,1.20340018){\color[rgb]{0.8627451,0.12941176,0.30196078}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\scriptstyle \mathrm{VaR}_{\alpha}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{IllustrationPF2.pdf}}%
    \put(0.30230458,1.17197206){\color[rgb]{0.8627451,0.12941176,0.30196078}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\scriptstyle \mathrm{CVaR}_{\alpha}$\end{tabular}}}}%
    \put(0.33160114,1.23008017){\color[rgb]{0,0.39215686,0.87058824}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\scriptstyle \widehat{\mathrm{CVaR}}_{\alpha}$\end{tabular}}}}%
    \put(0.10708377,1.16357141){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\scriptstyle \text{belief}$\end{tabular}}}}%
    \put(0.4122737,1.1903447){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}$\scriptstyle \text{distribution}$\end{tabular}}}}%
  \end{picture}%
\endgroup%

